Multimessenger search for electrophilic feebly interacting particles from supernovae

We study MeV-scale electrophilic Feebly Interacting Particles (FIPs), that may be abundantly produced in Supernova (SN) explosions, escape the star and decay into electrons and positrons. This exotic injection of leptons in the Milky Way leaves an imprint in both photon and cosmic-ray fluxes. Specifically, positrons lose energy and annihilate almost at rest with background electrons, producing photons with $511$ keV energy. In addition, electrons and positrons radiate photons through bremsstrahlung emission and upscatter the low-energy galactic photon fields via the inverse Compton process generating a broad emission from X-ray to $\gamma$-ray energies. Finally, electrons and positrons are directly observable in cosmic ray experiments. In order to describe the FIP-induced lepton injection in full generality, we use a model independent parametrization which can be applied to a host of FIPs such as axion-like particles, dark photons and sterile neutrinos. Theoretical predictions are compared to experimental data to robustly constrain FIP-electron interactions with an innovative multimessenger analysis.

==> reply.txt <==
Dear Editor, \newline

We are very thankful to the referees for their useful comments and clarifications. Here, we respond to the points raised in the report, according to which we have made relevant revisions following the referees' comments, indicated in the same order as in the report. The modifications are highlighted in blue in the new version of the manuscript.  We hope that this revised version will be found suitable for publication.

We have also added two small corrections that leave the conclusions totally unchanged: i) Voayger data measures the sum of electrons and positrons (instead of only electrons, as we interpreted). Therefore, we have corrected our limit from Voyager-1 accordingly (roughly leading to a factor two improvement on the bound). ii) We have updated the COMPTEL dataset, at position |b|<47.5 deg, |l|<47.5 deg, to that obtained very recently by Ref. [89] (2202.07483). This leads to around a 50% improvement on this limit. Both corrections do not alter any of the main conclusions of the paper.



Report of Referee A ------------

Q1: Previous works [DMT22, DFMT+23, DFMTV23] have pointed out that when FIPs that decay to electron positron pairs are produced in large quantities from a compact source, such as a supernova, the electrons and positrons can interact rapidly with each other instead of free streaming. If this happens, bremsstrahlung and pair production in this environment reprocess the original electron positron energy spectra, increasing the number of particles and often greatly decreasing their average energy. If the results in this work are sensitive to the initial energy distribution of injected electrons and positrons, it would be important to either include this reprocessing in the analysis where appropriate, or indicate for what parameter space fireball formation does not happen and can be safely ignored (perhaps something similar to the condition in equation (12) which shows where the current analysis breaks down). If the injected energy of electrons and positrons does not meaningfully impact the predictions and constraints presented in this text, then that should be stated along with some explanation about why the initial energy of the electrons and positrons does not impact the final signal.

R1: We thank the referee for pointing this out. We have now added a discussion in Sec. IV pg. 14, about how to model, in the most model-independent way, the fireball formation effect. The most important FIP properties are the energy spectrum and decay length, the latter parametrized by l_0 (see eq. 15). We realized that in the low-coupling regime our FIP constraints are unaffected by the fireball formation, as commented now in the text (end of Sec. IV). 

In addition, we would like to mention that the fireball formation was relevant for SN 1987A, with a blue supergiant progenitor. The important feature is the small radius of the star that has to be escaped by FIPs before decaying. In the case of SN 1987A, the fireball formation is a serious issue and it happens in a portion of the parameter space. However, the FIP fluxes discussed in this work take contribution from several SNe that exploded in the past. Thus, the most important contribution to the FIP flux is associated with red supergiant SN progenitors, with a significantly larger radius (~100 times larger than blue supergiants). This parameter makes it more difficult for FIPs to escape the envelope and decay forming a fireball, as we explictly checked. Basically, in this scenario with a red supergiant progenitor for a SN, the fireball does not form at any point in the FIP parameter space. This latter case is much more statistically likely to happen compared to blue supergiants (see 0908.0700 [astro-ph.SR]), therefore we do not expect a strong impact on our constraint. These are the main reasons why, at the moment, we neglect the fireball formation effect.

In addition, this phenomenon of fireball formation can be quite model dependent, given that fixing a FIP model would relate mass, number of produced positrons and decay length, making a simpler discussion possible. We defer this task to a work we are currently completing, wherein these constraints will be applied to some popular FIP models. In this future analysis we will include the two populations of different SN progenitors, giving rise to two sharply different signals because of the fireball effect, in part of the parameter space.

Regarding how sensitive our evaluations are to the injection energy, we show in Fig. 2 (left panel), the effect of having different E0 in the evaluation of the local electron flux, within the typical boundaries considered in the literature (30 MeV < E0 < 60 MeV). As it can be seen, the Voyager limit would be totally insensitive, since it lies below the energy region affected by this parameter. In addition, we have attached a plot to the report showing how the evaluated X-ray flux, in the Ring 3 dataset from XMM-Newton, changes for similar variations of E0. It can be seen in our main evaluation for E0=45 MeV is exactly a factor of 2 below (above) the evaluation for E0=60 MeV (E0=30 MeV). We notice that this change must also affect the profile of the 511 keV line. However, since the evaluation of the 511 keV line using the literature approach (of 2112.08382) is an approximate estimation (which implies a larger number of more difficult to evaluate uncertainties), our limit from this procedure is unchanged. 

We have now briefly commented on this in the text, on the bottom left of page 12 (when discussing the XMM-Newton constraints) and in page 8 (at the end of the 511 keV line section).

Q2: Figure 2 shows a map of the density of propagated electrons in the galaxy. It would make the map easier to interpret if the authors placed a marker on it showing the location of the Earth.

R2: We have applied the correction suggested by the referee on Fig. 2.


Q3: At various points in the manuscript the authors comment on how the predictions they make compare to existing predictions and bounds. In the conclusion the authors claim that they present improved constraints in this paper. While the authors mention numerical comparisons to existing constraints in the text, these are not shown in the plots. The impact of this paper would be more clear if the authors present the best existing constraints on electron injection and FIP parameters next to their own constraints in figures 10 and 11.

R3: The 511 keV bound (which was the strongest FIP bound), obtained in 2107.02186 and 2112.08382, is comparable with the most stringent one calculated in our analysis (from XMM-Newton). However, we remark that the 511 keV evaluation employed in this analysis is very approximate. In fact, we revisited that scenario finding a large uncertainty associated with the analysis in the 511 keV constraint. Then, we show that our limits from the continuum CR and gamma-ray observables and, especially, the XMM-Newton limit, improves the ones derived from Supernova cooling, explosion energy and gamma-rays induced by decaying FIPs (see 2112.08382 and 1903.07923 for dark photons and 2311.00033 for sterile neutrinos). The combination of these astrophysical limits exclude a large region of the FIP parameter space, especially for small couplings. Therefore, in Fig. 11 we have added a hatched region where we indicate existing astrophysical limits for a 10 MeV FIP mass (our reference value throughout the text) compared to our derived limits. This shows that the different observables employed in this work lead to a family of independent, competitive and very strong limits on FIP production. In the case of ALPs, we are able to set the only constraints in this region of the parameter space. Typically, if unaffected by the fireball formation (see reply above), our constraints even exclude a large region of parameter space at high coupling too. Moreover, we do not cast the other astrophysical constraints in terms of N_e, even though it is mathematically possible. We prefer this approach because the phenomenology of the other bounds is diverse and not necessarily related to the number of electrons/positrons produced in a SN explosion.

Q4: In figure 10, the arrow labeled “SPI 511 keV (Lat.)” has a checked region to indicate uncertainties in the constraint. As no other arrows have a checked region it seems to imply no uncertainty on the other constraints. It seems unlikely that none of the other bounds have any uncertainties built into them. Does the uncertainty in the the Alfv´en velocity translate into uncertainty on the x-ray and γ-ray signals? The arrow labeled “SPI 511 keV (Long.)” has a light gray and a dark gray region on it, but the meaning of this is not explained in the caption. Adding a explanation of this would be helpful for clarity.

R4: In this figure, we are indicating the uncertainties only related to the analysis of the 511 keV signals (in both the latitude and longitude profiles), as these are the most competitive constraints with our MOS (combined) results. The procedure to evaluate the 511 keV signals is still quite approximate and the data itself seems to hide important unaccounted systematic uncertainties. On top of those systematics, there are other theoretical uncertainties that affect the 511 keV limit (as well as the rest of our limits), mainly related to the the modelling of the propagation of the electrons at sub-GeV energies (for example, Alfven speed or halo height). However, a complete evaluation of all the astrophysical uncertainties is beyond the scope of this work and left for a future study. Nevertheless, we do asses the impact of uncertainties in the Alfven speed in our companion work (submitted to PRL). We notice that, while similar deviations in our predictions are expected by other gamma-ray limits, the Voyager limit should be roughly unaffected, as shown by Fig. 8, left panel. Therefore, in Fig. 10 we are only showing the results obtained with our best-fit propagation setup and the uncertainties (when shown) are only those related directly to the analysis at hand. We have stressed this in the text (p. 12) for clarity and completeness, as suggested by the referee.

As the referee suggests, we have also updated Fig. 10 to show a hatched region for the SPI 511 keV (Long.) profile limit, for clarity.


Report of Referee B ---------

Q1: From the context of the paper, I suspect that most of the limits, e.g., 511 keV lines, are obtained by setting “FIP model < data + 2sigma“, i.e., a flux comparison. There are no problems with this, it is robust and conservative, but the authors should clarify, and especially in the context of comments 2).

R1: We thank the referee for noting this issue. The strategy employed to set the bounds is a chi^2 analysis. We have added a brief explanation of the chi^2 fit we perform at the bottom of page 6.


Q2: Details of the X-ray data analysis is not given. (It is not given in the prl submission either) The x-ray data comes from Ref 80, I suspect the author performed a similar analysis as in comment 1), which is a flux comparison. If this is the case, there is no reason not to use the data down to 1keV. Regardless the background modelling, the FIP model cannot be higher than data. If this is not the case, the author should provide more detail on how to adapt the line analysis in Ref. 80 to the continuum signal in this work.

R2: We do not consider the $E_\gamma<2.5$ keV or $E_\gamma>8$ keV regimes in order to exclude intervals dominated by large instrumental features. Performing fits in this region might strengthen FIP limits but would be plagued by large uncertainties and wouldn't represent an accurate flux measurement of Galactic X-rays. Since an important advantage of using XMM-Newton data is also the robustness of the data (much more precise than for the rest of instruments covering the MeV gap) we prefer to adopt this conservative strategy. We have now added a sentence clarifying our conservative analysis approach in p. 12. Although the authors of Ref. [80] applied the data to perform a line analysis, the data is agnostic to the kind of analysis performed. Therefore, as in Ref. [57], we use a flux comparison between the data they produced and our predicted signals, and evaluate the limits thorugh a chi^2 procedure, as indicated above.


==> reply_2.txt <==
Dear Editor, \newline

We are thankful to the referees for their useful comments and clarifications and recommendation for publication. Here, we respond to the points raised in the report, according to which we have made relevant revisions following the referees' comments, indicated in the same order as in the report. The modifications are highlighted in blue in the new version of the manuscript.


Report of Referee B ---------

Q1: 1. Page 6 right panel, in the newly added blue text. The ",0" in the equation is in the subscript.

R1: We thank the referee for pointing our this typo. It has been corrected now.

Q2: Throughout the work, the constraints assumed 2 supernova per century. Thus the constraints scales linearly with this input. How robust is this number? I would like to authors comment on the uncertainty of this.

R2: We have added a paragraph commenting this. It is our footnote 2 on p. 3. We conclude that this uncertainty would mildly affect the bounds on FIPs. Other uncertainties would play a more important role, see R3.

Q3: For most of the constraints, the limits are obtained using secondary emissions, which could depend significantly on the propagation parameters. How would these parameters affect the robustness of the limits? Part of this was discussed in the PRL submission, and it would be better to be discussed here for completeness as well.

R3: We have now added a paragraph discussing uncertainties on our calculations, in the conclusion section (end of p. 14 and beginning of p. 15).


We thank the referees again for their feedback and their recommendation for publication.

Regards,

Pedro De La Torre Luque, Shyam Balaji and Pierluca Carenza
